Numerical solution of the non-linear Schrodinger equation using smoothed-particle hydrodynamics

We formulate a smoothed-particle hydrodynamics numerical method, traditionally used for the Euler equations for fluid dynamics in the context of astrophysical simulations, to solve the non-linear Schrodinger equation in the Madelung formulation. The probability density of the wavefunction is discretized into moving particles, whose properties are smoothed by a kernel function. The traditional fluid pressure is replaced by a quantum pressure tensor, for which a novel, robust discretization is found. We demonstrate our numerical method on a variety of numerical test problems involving the simple harmonic oscillator, Bose-Einstein condensates, collapsing singularities, and dark matter halos governed by the Gross-Pitaevskii-Poisson equation. Our method is conservative, applicable to unbounded domains, and is automatically adaptive in its resolution, making it well suited to study problems with collapsing solutions.

==> readme.txt <==
% readme.txt 
% Philip Mocz, pmocz@cfa.harvard.edu, 
% (1) Harvard University, Cambridge, MA 02138, USA
%
% Files being submitted are:
%
%   README.TXT     this file
%   MS.TEX         tex file for paperer
%   MS.PDF         pdf file for paper
%   MYBIB.BIB      bibliography file
%   MS.BBL         bibliography file
%   *.BST          bibliography style file
%   *.CLS          class file
%   *.EPS          figures


